Meerkat: A framework for Dynamic Graph Algorithms on GPUs

Graph algorithms are challenging to implement due to their varying topology and irregular access patterns. Real-world graphs are dynamic in nature and routinely undergo edge and vertex additions, as well as, deletions. Typical examples of dynamic graphs are social networks, collaboration networks, and road networks. Applying static algorithms repeatedly on dynamic graphs is inefficient. Unfortunately, we know little about how to efficiently process dynamic graphs on massively parallel architectures such as GPUs. Existing approaches to represent and process dynamic graphs are either not general or inefficient. In this work, we propose a library-based framework for dynamic graph algorithms that proposes a GPU-tailored graph representation and exploits the warp-cooperative execution model. The library, named Meerkat, builds upon a recently proposed dynamic graph representation on GPUs. This representation exploits a hashtable-based mechanism to store a vertex's neighborhood. Meerkat also enables fast iteration through a group of vertices, such as the whole set of vertices or the neighbors of a vertex. Based on the efficient iterative patterns encoded in Meerkat, we implement dynamic versions of the popular graph algorithms such as breadth-first search, single-source shortest paths, triangle counting, weakly connected components, and PageRank. Compared to the state-of-the-art dynamic graph analytics framework Hornet, Meerkat is $12.6\times$, $12.94\times$, and $6.1\times$ faster, for query, insert, and delete operations, respectively. Using a variety of real-world graphs, we observe that Meerkat significantly improves the efficiency of the underlying dynamic graph algorithm. Meerkat performs $1.17\times$ for BFS, $1.32\times$ for SSSP, $1.74\times$ for PageRank, and $6.08\times$ for WCC, better than Hornet on average.

==> experimental-plots/pagerank/plot-data/BerkStan-decremental-large.csv <==
batch,time
1,58.2273
2,23.9799
3,136.516
4,200.101


==> experimental-plots/pagerank/plot-data/BerkStan-decremental-small.csv <==
batch,time
1,58.7088
2,69.6655
3,76.1136
4,83.6208
5,90.9593
6,96.0351
7,97.9285
8,101.921
9,105.123
10,108.092


==> experimental-plots/pagerank/plot-data/BerkStan-incremental-large.csv <==
batch,time
1,50.0061
2,21.1129
3,139.804
4,204.137


==> experimental-plots/pagerank/plot-data/BerkStan-incremental-small.csv <==
batch,time
1,90.0846
2,109.125
3,117.163
4,126.692
5,128.704
6,134.84
7,138.195
8,138.304
9,138.5
10,141.283


==> experimental-plots/pagerank/plot-data/Higgs-decremental-large.csv <==
batch,time
1,36.9821
2,36.9472
3,44.9896
4,80.4233


==> experimental-plots/pagerank/plot-data/Higgs-decremental-small.csv <==
batch,time
1,20.8609
2,24.2614
3,28.9056
4,31.8781
5,34.405
6,36.9851
7,34.8394
8,36.5468
9,36.9486
10,38.2498


==> experimental-plots/pagerank/plot-data/Higgs-incremental-large.csv <==
batch,time
1,23.4052
2,23.8808
3,31.963
4,53.7741


==> experimental-plots/pagerank/plot-data/Higgs-incremental-small.csv <==
batch,time
1,26.7959
2,37.3966
3,38.6468
4,45.0239
5,46.7327
6,50.9772
7,52.2439
8,56.0353
9,52.0476
10,53.9165


==> experimental-plots/pagerank/plot-data/Lj-decremental-large.csv <==
batch,time
1,25.7718
2,49.55
3,86.5213
4,151.757


==> experimental-plots/pagerank/plot-data/Lj-decremental-small.csv <==
batch,time
1,38.125
2,47.6339
3,57.1424
4,58.0859
5,64.7523
6,66.6345
7,66.6255
8,70.425
9,76.1358
10,76.145


==> experimental-plots/pagerank/plot-data/Lj-incremental-large.csv <==
batch,time
1,19.7984
2,31.0393
3,57.3343
4,163.489


==> experimental-plots/pagerank/plot-data/Lj-incremental-small.csv <==
batch,time
1,47.6726
2,57.2112
3,66.7066
4,66.7253
5,76.2716
6,76.2578
7,84.8381
8,85.8021
9,85.7659
10,88.6773


==> experimental-plots/pagerank/plot-data/Orkut-decremental-large.csv <==
batch,time
1,31.7931
2,54.6196
3,79.2125
4,105.488


==> experimental-plots/pagerank/plot-data/Orkut-decremental-small.csv <==
batch,time
1,38.918
2,52.9848
3,52.9663
4,54.7153
5,68.6942
6,70.4525
7,70.5093
8,70.4881
9,70.4872
10,70.45


==> experimental-plots/pagerank/plot-data/Orkut-incremental-large.csv <==
batch,time
1,18.2661
2,27.3826
3,54.9724
4,247.773


==> experimental-plots/pagerank/plot-data/Orkut-incremental-small.csv <==
batch,time
1,44.193
2,54.7518
3,70.5992
4,70.5949
5,70.5976
6,81.175
7,88.2063
8,88.2487
9,91.6722
10,105.844


==> experimental-plots/pagerank/plot-data/Pokec-decremental-large.csv <==
batch,time
1,12.0265
2,17.1986
3,24.5108
4,38.7815


==> experimental-plots/pagerank/plot-data/Pokec-decremental-small.csv <==
batch,time
1,15.0028
2,17.9631
3,18.3544
4,20.3475
5,21.2279
6,20.9377
7,21.5669
8,22.1109
9,23.6052
10,23.9581


==> experimental-plots/pagerank/plot-data/Pokec-incremental-large.csv <==
batch,time
1,8.35226
2,10.3116
3,16.2567
4,44.3155


==> experimental-plots/pagerank/plot-data/Pokec-incremental-small.csv <==
batch,time
1,15.1739
2,17.9716
3,18.5712
4,21.1668
5,21.2661
6,20.9605
7,21.7808
8,22.7637
9,23.656
10,24.0279


==> experimental-plots/pagerank/plot-data/Randtenm-decremental-large.csv <==
batch,time
1,147.935
2,206.999
3,235.643
4,264.084


==> experimental-plots/pagerank/plot-data/Randtenm-decremental-small.csv <==
batch,time
1,147.956
2,177.555
3,177.521
4,177.495
5,177.476
6,207.041
7,207.029
8,207.043
9,207.039
10,207.037


==> experimental-plots/pagerank/plot-data/Randtenm-incremental-large.csv <==
batch,time
1,81.8966
2,144.507
3,174.258
4,218.8


==> experimental-plots/pagerank/plot-data/Randtenm-incremental-small.csv <==
batch,time
1,147.987
2,177.546
3,177.565
4,177.595
5,177.572
6,177.585
7,177.597
8,180.55
9,207.171
10,207.188


==> experimental-plots/pagerank/plot-data/USAfull-decremental-large.csv <==
batch,time
1,113.373
2,299.366
3,565.065
4,817.422


==> experimental-plots/pagerank/plot-data/USAfull-decremental-small.csv <==
batch,time
1,130.455
2,177.506
3,223.682
4,249.65
5,270.658
6,292.027
7,293.938
8,317.423
9,335.754
10,340.395


==> experimental-plots/pagerank/plot-data/USAfull-incremental-large.csv <==
batch,time
1,130.909
2,319.349
3,563.499
4,821.524


==> experimental-plots/pagerank/plot-data/USAfull-incremental-small.csv <==
batch,time
1,155.553
2,221.739
3,265.853
4,287.827
5,309.903
6,331.991
7,354.066
8,376.15
9,375.839
10,398.05


==> experimental-plots/pagerank/plot-data/Wikipedia-decremental-large.csv <==
batch,time
1,28.0379
2,54.7417
3,93.6609
4,158.321


==> experimental-plots/pagerank/plot-data/Wikipedia-decremental-small.csv <==
batch,time
1,36.5388
2,41.3655
3,49.9173
4,49.8519
5,52.3258
6,57.1794
7,60.8349
8,62.0243
9,68.1453
10,60.8415


==> experimental-plots/pagerank/plot-data/Wikipedia-incremental-large.csv <==
batch,time
1,18.2781
2,33.649
3,61.7657
4,164.635


==> experimental-plots/pagerank/plot-data/Wikipedia-incremental-small.csv <==
batch,time
1,38.9728
2,49.9161
3,56.0414
4,62.0413
5,65.8172
6,69.3417
7,74.2332
8,90.1039
9,84.0113
10,85.1402


==> experimental-plots/pagerank/plot-data/Wikitalk-decremental-large.csv <==
batch,time
1,6.11501
2,8.62661
3,12.2183
4,20.6694


==> experimental-plots/pagerank/plot-data/Wikitalk-decremental-small.csv <==
batch,time
1,11.7172
2,13.0343
3,15.6283
4,16.7772
5,17.6693
6,19.6428
7,20.0693
8,20.9861
9,22.2441
10,23.1697


==> experimental-plots/pagerank/plot-data/Wikitalk-incremental-large.csv <==
batch,time
1,6.19479
2,8.21604
3,12.2958
4,21.2919


==> experimental-plots/pagerank/plot-data/Wikitalk-incremental-small.csv <==
batch,time
1,11.6438
2,13.9349
3,14.3438
4,15.8013
5,16.1346
6,16.8518
7,17.0167
8,17.5304
9,17.6143
10,17.821


==> experimental-plots/pagerank/plot-data/iter-BerkStan-decremental-large.csv <==
batch,iterations
1,11.7
2,4.8
3,27.4
4,40


==> experimental-plots/pagerank/plot-data/iter-BerkStan-decremental-small.csv <==
batch,iterations
1,11.8
2,14
3,15.3
4,16.8
5,18.3
6,19.3
7,19.7
8,20.5
9,21.1
10,21.7


==> experimental-plots/pagerank/plot-data/iter-BerkStan-incremental-large.csv <==
batch,iterations
1,11.7
2,4.9
3,28.6
4,41


==> experimental-plots/pagerank/plot-data/iter-BerkStan-incremental-small.csv <==
batch,iterations
1,18
2,21.8
3,23.4
4,25.3
5,25.7
6,26.9
7,27.6
8,27.6
9,27.8
10,28.2


==> experimental-plots/pagerank/plot-data/iter-Higgs-decremental-large.csv <==
batch,iterations
1,8.7
2,8.7
3,10.6
4,19


==> experimental-plots/pagerank/plot-data/iter-Higgs-decremental-small.csv <==
batch,iterations
1,4.9
2,5.7
3,6.8
4,7.5
5,8.1
6,8.7
7,8.2
8,8.6
9,8.7
10,9


==> experimental-plots/pagerank/plot-data/iter-Higgs-incremental-large.csv <==
batch,iterations
1,8.1
2,8.2
3,10.6
4,17


==> experimental-plots/pagerank/plot-data/iter-Higgs-incremental-small.csv <==
batch,iterations
1,6.3
2,8.8
3,9.1
4,10.6
5,11
6,12
7,12.3
8,13.2
9,12.4
10,12.7


==> experimental-plots/pagerank/plot-data/iter-Lj-decremental-large.csv <==
batch,iterations
1,2.7
2,5.2
3,9.1
4,16


==> experimental-plots/pagerank/plot-data/iter-Lj-decremental-small.csv <==
batch,iterations
1,4
2,5
3,6
4,6.1
5,6.8
6,7
7,7
8,7.4
9,8
10,8


==> experimental-plots/pagerank/plot-data/iter-Lj-incremental-large.csv <==
batch,iterations
1,2.8
2,4.4
3,8.1
4,23


==> experimental-plots/pagerank/plot-data/iter-Lj-incremental-small.csv <==
batch,iterations
1,5
2,6
3,7
4,7
5,8
6,8
7,8.9
8,9
9,9
10,9.3


==> experimental-plots/pagerank/plot-data/iter-Orkut-decremental-large.csv <==
batch,iterations
1,1.8
2,3.1
3,4.5
4,6


==> experimental-plots/pagerank/plot-data/iter-Orkut-decremental-small.csv <==
batch,iterations
1,2.2
2,3
3,3
4,3.1
5,3.9
6,4
7,4
8,4
9,4
10,4


==> experimental-plots/pagerank/plot-data/iter-Orkut-incremental-large.csv <==
batch,iterations
1,2
2,3
3,6
4,27


==> experimental-plots/pagerank/plot-data/iter-Orkut-incremental-small.csv <==
batch,iterations
1,2.5
2,3.1
3,4
4,4
5,4
6,4.6
7,5
8,5
9,5.2
10,6


==> experimental-plots/pagerank/plot-data/iter-Pokec-decremental-large.csv <==
batch,iterations
1,4
2,5.7
3,8.2
4,13


==> experimental-plots/pagerank/plot-data/iter-Pokec-decremental-small.csv <==
batch,iterations
1,5
2,6
3,6.1
4,6.8
5,7.1
6,7
7,7.2
8,7.4
9,7.9
10,8


==> experimental-plots/pagerank/plot-data/iter-Pokec-incremental-large.csv <==
batch,iterations
1,4
2,5
3,8.2
4,21


==> experimental-plots/pagerank/plot-data/iter-Pokec-incremental-small.csv <==
batch,iterations
1,5
2,6
3,6.2
4,7
5,7.1
6,7
7,7.2
8,7.6
9,7.9
10,8


==> experimental-plots/pagerank/plot-data/iter-Randtenm-decremental-large.csv <==
batch,iterations
1,5
2,7
3,8
4,9


==> experimental-plots/pagerank/plot-data/iter-Randtenm-decremental-small.csv <==
batch,iterations
1,5
2,6
3,6
4,6
5,6
6,7
7,7
8,7
9,7
10,7


==> experimental-plots/pagerank/plot-data/iter-Randtenm-incremental-large.csv <==
batch,iterations
1,3.4
2,6
3,7.2
4,9


==> experimental-plots/pagerank/plot-data/iter-Randtenm-incremental-small.csv <==
batch,iterations
1,5
2,6
3,6
4,6
5,6
6,6
7,6
8,6.1
9,7
10,7


==> experimental-plots/pagerank/plot-data/iter-USAfull-decremental-large.csv <==
batch,iterations
1,5
2,13.2
3,24.9
4,36


==> experimental-plots/pagerank/plot-data/iter-USAfull-decremental-small.csv <==
batch,iterations
1,5.8
2,8
3,10
4,11
5,12
6,13
7,13
8,14
9,14.8
10,15


==> experimental-plots/pagerank/plot-data/iter-USAfull-incremental-large.csv <==
batch,iterations
1,5.9
2,14.4
3,25.4
4,37


==> experimental-plots/pagerank/plot-data/iter-USAfull-incremental-small.csv <==
batch,iterations
1,7
2,10
3,12
4,13
5,14
6,15
7,16
8,17
9,17
10,18


==> experimental-plots/pagerank/plot-data/iter-Wikipedia-decremental-large.csv <==
batch,iterations
1,2.3
2,4.5
3,7.7
4,13


==> experimental-plots/pagerank/plot-data/iter-Wikipedia-decremental-small.csv <==
batch,iterations
1,3
2,3.4
3,4.1
4,4.1
5,4.3
6,4.7
7,5
8,5.1
9,5.6
10,5


==> experimental-plots/pagerank/plot-data/iter-Wikipedia-incremental-large.csv <==
batch,iterations
1,1.9
2,3.5
3,6.4
4,17


==> experimental-plots/pagerank/plot-data/iter-Wikipedia-incremental-small.csv <==
batch,iterations
1,3.2
2,4.1
3,4.6
4,5.1
5,5.4
6,5.7
7,6.1
8,7.4
9,6.9
10,7


==> experimental-plots/pagerank/plot-data/iter-Wikitalk-decremental-large.csv <==
batch,iterations
1,2.6
2,3.6
3,5.3
4,9


==> experimental-plots/pagerank/plot-data/iter-Wikitalk-decremental-small.csv <==
batch,iterations
1,4.9
2,5.7
3,6.7
4,7.3
5,7.7
6,8.6
7,8.8
8,9.1
9,9.7
10,10.2


==> experimental-plots/pagerank/plot-data/iter-Wikitalk-incremental-large.csv <==
batch,iterations
1,2.6
2,3.6
3,5.2
4,9


==> experimental-plots/pagerank/plot-data/iter-Wikitalk-incremental-small.csv <==
batch,iterations
1,5
2,6
3,6.3
4,7
5,7.1
6,7.3
7,7.5
8,7.6
9,7.7
10,7.8

